Combined analysis of charm-quark fragmentation-fraction measurements

A summary of measurements of the fragmentation of charm quarks into a specific hadron is given. Measurements performed in photoproduction and deep inelastic scattering in $e^{\pm}p$, $pp$ and $e^+e^-$ collisions are compared, using up-to-date branching ratios. Within uncertainties, all measurements agree, supporting the hypothesis that fragmentation is independent of the specific production process. Averages of the fragmentation fractions over all measurements are presented. The average has significantly reduced uncertainties compared to individual measurements.

==> ConstantTables/av_David.txt <==
title x y errorx erroryp errorym
Pdv   9.0 0.594 0.0 0.010 0.010


==> ConstantTables/pp_ALICE_7TeV.txt <==
title x y errorx erroryp errorym
Pdv      9.0 0.59 0.0 0.10 0.10
gamma   10.0 0.31 0.0 0.13 0.13


==> ConstantTables/pp_ATLAS_7TeV.txt <==
title x y errorx erroryp errorym
Pdv      9.0  0.63 0.0 0.057 0.051
gamma   10.0  0.35 0.0 0.091 0.091


==> ConstantTables/pp_CDF_2TeV.txt <==
title x y errorx erroryp errorym
Pdv 9.0 0.641 0.0 0.038 -0.038

